Dynamically cold discs in high-redshift galaxies: comparison between ALMA observations and TNG50

Observations of highly rotationally supported gas discs in high redshift ($z$ > 3) star-forming galaxies challenge our understanding of galaxy formation, as the prevailing view holds that galaxies in the early universe are dynamically hot due to frequent mergers, gas accretion, and strong stellar feedback. We examined the kinematic properties of massive ($M_{\star} \geq 10^{10}\,M_{\odot}$) star-forming galaxies in the TNG50 cosmological hydrodynamical simulation in the redshift range $3\leq z \leq 5$. Mock emission line datacubes were constructed and analysed using the same methodology as for [CII] observations with ALMA. We measured the ratio of the gas rotation velocity ($V$) to velocity dispersion ($\sigma$) finding that most galaxies have $V/\sigma\sim$ $2-3$, lower than observed. However, a few simulated galaxies show $V/\sigma$ > 5. Such "cold" discs, selected at $z=4$, remain dynamically colder than most of the TNG population across $z=3-5$. A galaxy with $V/\sigma\gtrsim10$ appears in a transient phase that lasts $\leq200$ Myr. Dynamically cold disc formation in TNG50 is promoted by gas accretion with angular momentum aligned with the pre-existing disc, while most galaxies undergo misaligned accretion. Dynamically cold discs also show lower mass accretion rates and better aligned stellar and dark-matter angular momentum vectors. By tracing their evolution to $z = 0$, we find that one-third become massive disc galaxies and two-thirds become ETGs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
